Impact of Free Energy of Polymers on Polymorphism of Polymer-Grafted Nanoparticles

We focus on polymer-grafted nanoparticles (PGNP). A PGNP is composed of two different layers: the hard core of a nanoparticle and the soft corona of grafted polymers on the surface. It is predicted that PGNPs with these two distinct layers will have similar behaviors as star polymers and hard spheres. The interaction between PGNPs strongly depend upon their grafting density and the length of the grafted polymer chains, N. Thus, PGNP may exhibit polymorphism. Moreover, it is expected that crystals made from PGNPs will be structurally tough due to the entanglement of grafted polymers. The crystal polymorph of PGNP is explored using molecular dynamics simulations. We succeeded in finding FCC/HCP and BCC crystals depending on the length of the grafted polymer chain. When N is small, PGNPs behave like hard spheres. The crystals formed are arranged in FCC/HCP structure, much like the phase transition observed in an Alder transition. When N is large enough, the increase in the free energy of grafted polymers can no longer be neglected. Thus, the crystals formed in these systems are arranged in BCC structure, which has a lower density than FCC/HCP. When N is not too small or large, FCC/HCP structures are observed when the concentration of PGNPs is low, but a phase transition occurs when the concentration of PGNPs becomes higher with the compression of the system. Again, the increase in free energy of grafted polymers can no longer be neglected and the crystals arrange themselves in a BCC structure. Also, it can be revealed that the lattice spacing of PGNP crystals can be controlled easily and widely by the chain length. These results should play an important role in many future simulations and experimental studies of PGNP crystals.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate-softmatter.tex (the template with example text)

 - rsc-articletemplate-softmatter.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate-softmatter.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


